EVODiff: Entropy-aware Variance Optimized Diffusion Inference

Diffusion models (DMs) excel in image generation but suffer from slow inference and training-inference discrepancies. Although gradient-based solvers for DMs accelerate denoising inference, they often lack theoretical foundations in information transmission efficiency. In this work, we introduce an information-theoretic perspective on the inference processes of DMs, revealing that successful denoising fundamentally reduces conditional entropy in reverse transitions. This principle leads to our key insights into the inference processes: (1) data prediction parameterization outperforms its noise counterpart, and (2) optimizing conditional variance offers a reference-free way to minimize both transition and reconstruction errors. Based on these insights, we propose an entropy-aware variance optimized method for the generative process of DMs, called EVODiff, which systematically reduces uncertainty by optimizing conditional entropy during denoising. Extensive experiments on DMs validate our insights and demonstrate that our method significantly and consistently outperforms state-of-the-art (SOTA) gradient-based solvers. For example, compared to the DPM-Solver++, EVODiff reduces the reconstruction error by up to 45.5\% (FID improves from 5.10 to 2.78) at 10 function evaluations (NFE) on CIFAR-10, cuts the NFE cost by 25\% (from 20 to 15 NFE) for high-quality samples on ImageNet-256, and improves text-to-image generation while reducing artifacts. Code is available at https://github.com/ShiguiLi/EVODiff.

==> svg-inkscape/evodiff_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'evodiff_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{543.91699219bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4619271)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{evodiff_svg-tex.pdf}}%
    \put(0.57254507,0.01378887){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Sampling Steps (t)\end{tabular}}}}%
    \put(0.13130127,0.25509407){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Conditional Entropy\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{evodiff_svg-tex.pdf}}%
    \put(0.15887901,0.01378887){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}T\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{evodiff_svg-tex.pdf}}%
    \put(0.98621113,0.01378887){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{evodiff_svg-tex.pdf}}%
    \put(0.14509014,0.4205605){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}High\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{evodiff_svg-tex.pdf}}%
    \put(0.14509014,0.10341652){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}Low\end{tabular}}}}%
    \put(0.14095348,0.44813823){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\boldsymbol{x}_T$\end{tabular}}}}%
    \put(0.14095348,0.08273321){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$\boldsymbol{x}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{evodiff_svg-tex.pdf}}%
    \put(0.57254507,0.25785185){\color[rgb]{0,0.4,0.8}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Entropy Reduction Region\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{evodiff_svg-tex.pdf}}%
    \put(0.57254507,0.37643612){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}High Conditional Entropy\end{tabular}}}}%
    \put(0.57254507,0.39987719){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}High Uncertainty\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{evodiff_svg-tex.pdf}}%
    \put(0.57254507,0.14478312){\color[rgb]{0,0.4,0.8}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Low Conditional Entropy\end{tabular}}}}%
    \put(0.57254507,0.12409982){\color[rgb]{0,0.4,0.8}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Low Uncertainty\end{tabular}}}}%
    \put(0.20714005,0.43434936){\color[rgb]{0,0.4,0.8}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textit{Optimizing Denoising Variance}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{evodiff_svg-tex.pdf}}%
    \put(0.83453358,0.39987719){\color[rgb]{0.4,0.4,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}DDIM\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{evodiff_svg-tex.pdf}}%
    \put(0.83453358,0.35851059){\color[rgb]{0,0.4,0.8}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}EVODiff\end{tabular}}}}%
  \end{picture}%
\endgroup%

